A Library for Wall-Modelled Large-Eddy Simulation Based on OpenFOAM Technology

This work presents a feature-rich open-source library for wall-modelled large-eddy simulation (WMLES), which is a turbulence modelling approach that reduces the computational cost of traditional (wall-resolved) LES by introducing special treatment of the inner region of turbulent boundary layers (TBLs). The library is based on OpenFOAM and enhances the general-purpose LES solvers provided by this software with state-of-the-art wall modelling capability. In particular, the included wall models belong to the class of wall-stress models that account for the under-resolved turbulent structures by predicting and enforcing the correct local value of the wall shear stress. A review of this approach is given, followed by a detailed description of the library, discussing its functionality and extensible design. The included wall-stress models are presented, based on both algebraic and ordinary differential equations. To demonstrate the capabilities of the library, it was used for WMLES of turbulent channel flow and the flow over a backward-facing step (BFS). For each flow, a systematic simulation campaign was performed, in order to find a combination of numerical schemes, grid resolution and wall model type that would yield a good predictive accuracy for both the mean velocity field in the outer layer of the TBLs and the mean wall shear stress. The best result was achieved using a mildly dissipative second-order accurate scheme for the convective fluxes applied on an isotropic grid with 27000 cells per $\delta^3$-cube, where $\delta$ is the thickness of the TBL or the half-height of the channel. An algebraic model based on Spalding's law of the wall was found to perform well for both flows. On the other hand, the tested more complicated models, which incorporate the pressure gradient in the wall shear stress prediction, led to less accurate results.

==> review_comments.txt <==
Ms. Ref. No.: CAF-D-17-00934
Title: Library for Wall-Modelled Large-Eddy Simulation Based on OpenFOAM Technology Computers and Fluids

Reviewers' comments:

Reviewer #1: Title: 	
Library of Wall-Modelled Large-Eddy Simulation Based on OpenFOAM Technology

Authors: 
T. Mukha, S. Rezaeiravesh, M. Lievendahl


The paper reports on the implementation and validation of a library for wall-stress models. The library is designed to provide momentum boundary conditions for LES simulations when using the particularly wide spread open source finite-volume (FV) framework OpenFOAM. 

Emphasis is given to a unified algorithmic structure based on computing turbulent shear forces. Assuming plane shear flow situations, the shear force calculation refers to either simple algebraic wall-stress closures or a simplified ODE approach. Both approaches are fairly mature and well established.  According to the reviewer, the described algorithmic procedure also follows established implementation strategies and is found in many (if not almost all) FV-based CFD-frameworks. 

Two issues are briefly discussed in addition. They both address the weakest point of the wall-stress model strategy, i.e. to use an established - and experimentally confirmed -hypothesis for average values to conclude on instantaneous computational values and hope that this works. It should be noted that the strategy and its merits or drawbacks can not be attributed to the paper, but  - as mentioned in the text - reflect widely used attempts in industrial CFD. In order to improve the predictive performance, attention is given to the influence of the reference location that is used to apply the underlying wall functions, i.e. the wall distance of the "sampling [grid] point" that is used to describe the near wall flow. This feature/parameter of the presented wall-stress formalism was previously investigated by other authors (which are referenced in the paper).  Results are given for 4 and 2 different positions for the two cases addressed, respectively. However, no scientific conclusion or guidance on best choices is provided. Moreover, the paper briefly mentions the possibility to average the sampled values over a user specified time frame, without any further recommendations on best practices.

Validation results are displayed for two classical generic benchmark cases: A channel flow at Re_tau =5200 and a BFS-flow at Re_\theta =610. Economic meshes were used to outline the industrial relevance and applicability of the employed computational procedure. The predictive agreement seems to meet with the expectations. The discussion of results is, however, generally kept very short and a fairly small amount of data is shown. As an example, the discussion of the channel-flow performance is confined to two mean velocity plots (in inner & outer scaling) and does neither address details of the computed turbulence statistics nor explain the kinks displayed between the 2nd, 3rd and 4th grid point.  In line with former studies referenced in the paper, the sensitivity of the predictive accuracy on the sampling-point distance is significant, but - as mentioned above - no conclusion other than the need for further studies is drawn, since no details of the flow field are analyzed in the paper.

The paper lacks scientific originality and I am still not sure about the actual scope and its adequacy for a publication in CF. My lesson drawn from the paper is that a library facilitating established procedures for wall-stress models is available to be used by other users of OpenFOAM.

Further comments:

1.	Eqns. (1-3): Actually, tau is not a stress but a mass specific force (stress/density).
2.	Section 2 / page 3 - below definition of tau_ij^sgs: " where k_sgs= tau_kk^sgs": Miss a factor of 2 for contraction reason.
3.	Section 3 - Eqn. (6): The equation refers to a plane wall with zero or negligible wall curvature. Although this "plane Couette flow assumption" is fairly standard, the assumption should at be mentioned.
4.	Eqn. (13) does not point to the JK-model but a van-Driest damping (that is often used in other approaches or models).




Reviewer #2: The paper consists of two parts. The first part, sections 1 to 3 is written masterfully. The authors explain very well the state of the art in the wall flow modelling, done by others. 
The section Implementation is also very interesting. 

The chapter Simulation results is very weak. The number of cases is very limited. The first case is the channel flow case which is well studied in the literature. 
The results of the authors are convincing. However, only nearly the same Reynolds number 5200 was studied! The calculation of the channel flow does not require much time and the authors could investigate the wall models influence at different Re numbers and different resolutions. The data for comparison are available in the literature at least for smaller Re numbers. 

For the second case, which is the most interesting one, the authors presented only three computations, again for one Reynolds number and one resolution. The discrepancy with measurement and DNS is large.
This could be expected from the very beginning because the so called equilibrium wall functions used by the authors are not applicable for this case with strong influence of the pressure gradient and convective term. 
To my opinion this work, which is very important for OpenFoam development and has a good potential,  is still in progress and not yet ripe for publication in Computers in Fluids.




Reviewer #3: The present paper discusses implementation of a new library for Wall-modelled large-eddy simulation (WMLES) into OpenFOAM. Formulation and an overview of the library have been discussed. The proposed model is used to simulate fully-developed channel flow at Re_tau=5200 and backward-step flow at Re_theta160. The sensitivity of the results with "off-the-wall cell centre" distance has also been examined for three values; the case with the third off-the-wall cell centre is shown the best accuracy. Overall the article is reasonably well written. The results are interesting and the manuscript should make a worthwhile addition to the archival literature. However, the presentation of the results, in particular the section 5, has several flaws and must be rectified before I can endorse the manuscript for publication in Computers and Fluids. There are good descriptions on the theory and implementation of the model into OpenFOAM. However, the "simulation cases" needs a major improvements. Below is further details about my comments:

- page 5: where does the equation (7) come from? A reference (or further details) should be included.
- Page 5, below equation (8): The values of 0:4 and 5:5 are proposed, respectively, for kappa and B. However, there are different values which have been suggested for those quantities (e.g. Zanoun et al., PoF). It should be emphasised in the text that the values can be changed by the users.
- Page 10: Neither appropriate verification nor validation have been discussed in the paper. A thorough revision should be made to provide appropriate justification for the test cases. For example, the domain size for the channel does not seem to be enough to capture all turbulent structures in such a big Reynolds number. Also, the validation is made for the first-order statistics only. Validation of the results for some higher-order statistics (at least for r.m.s. of velocity fluctuations should be included.
Page 10, figure 3(a): The scaling for y-axes is no good and does not show details of the variations. A shorter span (e.g. from 0.4 to 1) should be used for the y-axes.








***********************************************************
For further assistance, please visit our customer support site at http://help.elsevier.com/app/answers/list/p/7923. Here you can search for solutions on a range of topics, find answers to frequently asked questions and learn more about EES via interactive tutorials. You will also find our 24/7 support contact details should you need any further assistance from one of our customer support representatives.




==> review_comments_destilled.txt <==
Major comments
As a summary, "The chapter Simulation results is very weak. The number of cases is very limited." "Simulation cases section needs major improvements"..
- No scientific conclusion or guidance on best choices [for h] is provided.
- No best practices for averaging sampled values.
- The discussion of results is, however, generally kept very short and a fairly small amount of data is shown: only mean velocity values. (Two reviewers stress that at least Re-stresses should be shown)
- Kinks in velocity profiles not analyzed
- The discrepencies with DNS are large in the BFS case.
- Few BFS computations.
- Is the channel flow domain large enough?
- Only same Re-number studied for the channel.
- No investigation of influence of resolution

Minor comments
- Eqns. (1-3): Actually, tau is not a stress but a mass specific force (stress/density).
- Section 2 / page 3 - below definition of tau_ij^sgs: " where k_sgs= tau_kk^sgs": Miss a factor of 2 for contraction reason.
- Section 3 - Eqn. (6): The equation refers to a plane wall with zero or negligible wall curvature. Although this "plane Couette flow assumption" is fairly standard, the assumption should at be mentioned.
- Eqn. (13) does not point to the JK-model but a van-Driest damping (that is often used in other approaches or models).
- page 5: where does the equation (7) come from? A reference (or further details) should be included.
- Page 5, below equation (8): The values of 0:4 and 5:5 are proposed, respectively, for kappa and B. However, there are different values which have been suggested for those quantities (e.g. Zanoun et al., PoF). It should be emphasised in the text that the values can be changed by the users.
- Page 10, figure 3(a): The scaling for y-axes is no good and does not show details of the variations. A shorter span (e.g. from 0.4 to 1) should be used for the y-axes.



